SPECTRA -- a Maple library for solving linear matrix inequalities in exact arithmetic

This document describes our freely distributed Maple library {\sc spectra}, for Semidefinite Programming solved Exactly with Computational Tools of Real Algebra. It solves linear matrix inequalities with symbolic computation in exact arithmetic and it is targeted to small-size, possibly degenerate problems for which symbolic infeasibility or feasibility certificates are required.

==> m2r1.txt <==
30 1.50
35 2.05
40 2.71
45 3.61
50 4.49
55 5.91
60 7.34
65 9.22
70 10.95
75 13.24
80 16.24
85 19.48
90 23.41
95 28.05
100 35.12

==> m3r2.txt <==
30 3.59
35 5.87
40 9.71
45 13.64
50 19.79
55 30.37
60 44.75
65 63.07
70 84.66
75 131.97
80 163.51
